Flux density monitoring of 89 millisecond pulsars with MeerKAT

We present a flux density study of 89 millisecond pulsars (MSPs) regularly monitored as part of the MeerKAT Pulsar Timing Array (MPTA) using the L-Band receiver with an approximately two week cadence between 2019-2022. For each pulsar, we have determined the mean flux densities at each epoch in eight $\sim$97 MHz sub-bands ranging from 944 to 1625 MHz. From these we have derived their modulation indices, their average and peak-to-median flux densities in each sub-band, as well as their mean spectral indices across the entire frequency range. We find that the vast majority of the MSPs have spectra that are well described by a simple power law, with a mean spectral index of -1.86(6). Using the temporal variation of the flux densities we measured the structure functions and determined the refractive scintillation timescale for seven. The structure functions provide strong evidence that the intrinsic radio luminosities of MSPs are stable. As a population, the average modulation index at 20 cm wavelengths peaks near unity at dispersion measures (DMs) of $\sim$20 pc cm$^{-3}$ and by a DM of 100 pc cm$^{-3}$ are closer to 0.2, due to refractive scintillation. We find that timing arrays can improve their observing efficiency by reacting to scintillation maxima, and that 20 cm FRB surveys should prioritise highly scintillating mid-latitude regions of the Galactic sky where they will find $\sim$30% more events and bursts at greater distances.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
